Movement- and Traffic-based User Identification in Commercial Virtual Reality Applications: Threats and Opportunities

With the unprecedented diffusion of virtual reality, the number of application scenarios is continuously growing. As commercial and gaming applications become pervasive, the need for the secure and convenient identification of users, often overlooked by the research in immersive media, is becoming more and more pressing. Networked scenarios such as Cloud gaming or cooperative virtual training and teleoperation require both a user-friendly and streamlined experience and user privacy and security. In this work, we investigate the possibility of identifying users from their movement patterns and data traffic traces while playing four commercial games, using a publicly available dataset. If, on the one hand, this paves the way for easy identification and automatic customization of the virtual reality content, it also represents a serious threat to users' privacy due to network analysis-based fingerprinting. Based on this, we analyze the threats and opportunities for virtual reality users' security and privacy.

==> figures/fig_data/confusion_bts_trf.dat <==
0.16666667 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0.25 0.75 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0.5 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0.16666667 0. 0. 0. 0. 0.
0.08333333 0. 0.08333333 0.66666667 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0.
0. 0. 0. 0. 0. 0.66666667 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0.58333333 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0.5 0. 0. 0.5 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.75 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.25 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.75 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0.08333333 0. 0.
0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.58333333 0. 0.08333333 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0. 0.58333333 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0.08333333 0. 0. 0.08333333 0. 0. 0. 0. 0. 0.75 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0.
0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0.16666667 0. 0. 0. 0. 0. 0.66666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.58333333 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1.

==> figures/fig_data/confusion_bts_trf_final.dat <==
0.16666667 0.83333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.25       0.75       0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.5        0.         0.         0.  0.16666667 0.         0.         0.         0.         0.  0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.  0.16666667 0.         0.         0.         0.         0.        
0.08333333 0.         0.08333333 0.66666667 0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.83333333 0.  0.         0.         0.         0.         0.         0.  0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.        
0.         0.         0.         0.         0.         0.66666667  0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.        0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.33333333 0.         0.         0.  0.         0.         0.         0.         0.        0.58333333  0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.5        0.         0.         0.5        0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.75  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.25       0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.75       0.         0.         0.         0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.08333333 0.         0.        
0.         0.         0.         0.         0.16666667 0.  0.         0.         0.         0.         0.         0.  0.         0.83333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.58333333 0.        0.08333333  0.         0.         0.33333333 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.91666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.         0.         0.         0.         0.        0.83333333  0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.91666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.83333333 0.         0.         0.         0.  0.         0.         0.16666667 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.        0.41666667  0.         0.         0.58333333 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.         0.08333333 0.         0.         0.08333333 0.  0.         0.         0.         0.         0.75       0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.        
0.         0.         0.08333333 0.         0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.        0.  0.         0.         0.         0.         0.         0.  0.83333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.        0.08333333  0.         0.         0.         0.         0.         0.  0.         0.91666667 0.         0.         0.         0.       
0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.08333333 0.16666667 0.         0.         0.  0.         0.         0.66666667 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.41666667  0.         0.         0.         0.         0.        0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.58333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.       

==> figures/fig_data/confusion_cks_trf.dat <==
0.41666667 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.5 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.5 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0.
0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.66666667 0. 0. 0. 0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.5 0. 0. 0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.58333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0.08333333 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0. 0. 0. 0. 0.58333333 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0.
0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0.08333333 0. 0. 0. 0.66666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0.16666667 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.33333333 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1.

==> figures/fig_data/confusion_cks_trf_final.dat <==
0.41666667 0.         0.         0.08333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.5        0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.75       0.         0.         0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.16666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.83333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.16666667 0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.16666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.83333333 0.        
0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.66666667 0.  0.         0.         0.         0.         0.         0.  0.33333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.16666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.5  0.         0.         0.         0.         0.         0.  0.33333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.58333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.41666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.83333333  0.16666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.91666667 0.         0.  0.         0.         0.         0.08333333 0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.41666667 0.         0.         0.         0.         0.  0.58333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667  0.         0.         0.         0.         0.         0.  0.         0.83333333 0.         0.         0.         0.        
0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.08333333 0.  0.         0.         0.66666667 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.91666667 0.         0.        
0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.25       0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.5        0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.        

==> figures/fig_data/confusion_frk_trf.dat <==
1. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 1. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 1. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 1. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0.08333333 0. 0.16666667 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0.75 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 1 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0.75 0.25 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0.5 0. 0.5 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 1. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 1. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 1. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 1 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0.75 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0.25 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 1. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 1. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 1. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0.16666667 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0.83333333 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0.33333333 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.58333333 0. 0. 0. 0. 0. 0 0. 0. 0. 0.08333333 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0.91666667 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0.08333333 0. 0 0. 0. 0. 0. 0. 0 0. 0.25 0. 0.66666667 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 1. 0. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 1. 0. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 1. 0 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0.16666667 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 1. 0. 0. 0. 0. 0.
0.08333333 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0.16666667 0. 0 0. 0. 0. 0. 0. 0 0. 0.75 0. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 1. 0. 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0 0. 0. 0. 0.83333333 0. 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0.58333333 0. 0 0. 0. 0. 0. 0.41666667 0.
0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 1.

==> figures/fig_data/confusion_frk_trf_final.dat <==
1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.08333333 0.08333333 0.         0.16666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.66666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.75  0.25       0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.5  0.         0.5        0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.75       0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.25       0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.66666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.33333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.58333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.91666667 0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.25       0.         0.75       0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.16666667 0.         0.         0.         0.         0.83333333  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.        
0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.75       0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.41666667 0.         0.  0.         0.         0.         0.         0.58333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.        

==> figures/fig_data/confusion_moh_all.dat <==
1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0.08333333 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0.83333333 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0.08333333 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0.75 0. 0. 0.08333333 0.08333333
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0.
0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667

==> figures/fig_data/confusion_moh_all_final.dat <==
1.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.91666667 0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.        
0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.91666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.91666667  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.08333333 0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.         0.  0.16666667 0.         0.         0.66666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.41666667 0.         0.         0.  0.58333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.91666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.66666667 0.  0.         0.         0.         0.         0.         0.08333333  0.08333333 0.         0.         0.08333333 0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.41666667 0.         0.  0.         0.         0.         0.         0.         0.58333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.91666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.83333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667
0.         0.         0.         0.         0.08333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.08333333 0.         0.         0.         0.41666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.41666667 0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.83333333  0.08333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.08333333 0.         0.  0.16666667 0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.41666667 0.         0.         0.08333333 0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.25       0.         0.08333333 0.         0.         0.08333333  0.         0.         0.         0.         0.         0.08333333  0.         0.41666667 0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.91666667 0.         0.08333333
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.91666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.         0.         0.83333333

==> figures/fig_data/confusion_moh_all_new.dat <==
1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.91666667 0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.        
0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.91666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.91666667  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.08333333 0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.         0.  0.16666667 0.         0.         0.66666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.41666667 0.         0.         0.  0.58333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.91666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.66666667 0.  0.         0.         0.         0.         0.         0.08333333  0.08333333 0.         0.         0.08333333 0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.41666667 0.         0.  0.         0.         0.         0.         0.         0.58333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.91666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.83333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667
0.         0.         0.         0.         0.08333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.08333333 0.         0.         0.         0.41666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.41666667 0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.83333333  0.08333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.08333333 0.         0.  0.16666667 0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.41666667 0.         0.         0.08333333 0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.25       0.         0.08333333 0.         0.         0.08333333  0.         0.         0.         0.         0.         0.08333333  0.         0.41666667 0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.91666667 0.         0.08333333
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.91666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.         0.         0.83333333


==> figures/fig_data/confusion_moh_mov.dat <==
1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0.08333333 0. 0.08333333 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.66666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.25 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0.75 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0.08333333 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667

==> figures/fig_data/confusion_moh_mov_final.dat <==
1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.25       0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.16666667 0.         0.  0.         0.         0.         0.41666667 0.16666667 0.        
0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.33333333 0.66666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.66666667  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.16666667 0.         0.         0.  0.         0.08333333 0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.91666667 0.08333333 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.58333333 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.33333333 0.  0.         0.         0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.58333333 0.         0.  0.         0.41666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.66666667 0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.         0.08333333
0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667  0.         0.         0.         0.         0.         0.  0.         0.5        0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.41666667 0.         0.         0.08333333  0.5        0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.33333333 0.         0.  0.         0.58333333 0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.33333333 0.         0.41666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.16666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667  0.         0.         0.         0.         0.25       0.  0.41666667 0.         0.         0.         0.16666667 0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.66666667 0.         0.         0.25       0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.16666667 0.         0.         0.         0.  0.16666667 0.         0.         0.         0.         0.  0.         0.         0.         0.08333333 0.16666667 0.  0.41666667 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.5        0.         0.         0.         0.  0.         0.         0.         0.         0.         0.5       
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.08333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.83333333 0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.16666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.75  0.         0.         0.         0.         0.         0.        
0.         0.         0.25       0.         0.         0.  0.         0.         0.08333333 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.41666667 0.         0.         0.         0.25       0.        
0.         0.         0.         0.         0.         0.  0.         0.16666667 0.         0.         0.         0.  0.         0.         0.33333333 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.25       0.         0.         0.25       0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.08333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.91666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.66666667

==> figures/fig_data/confusion_moh_mov_new.dat <==
1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0.41666667 0. 0. 0. 0. 0.08333333 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0.
0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0.         0.         0.         0.41666667 0.58333333 0. 0.         0.         0.         0.         0.         0. 0.         0.       0.         0.         0.         0.  0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.58333333  0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.  0.         0.         0.16666667 0.         0.         0.  0.         0.25       0.         0.         0.         0. 
0.         0.         0.         0.         0.         0.   1.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.       
0.         0.         0.         0.         0.         0.   0.         0.58333333 0.33333333 0.         0.         0.   0.         0.         0.08333333 0.         0.         0.   0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.     0. 
0.         0.         0.         0.         0.         0.   0.         0.         0.58333333 0.         0.         0.  0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.41666667 0.   0.         0.         0.         0.         0.         0.       
0.         0.         0.         0.08333333 0.         0.   0.08333333 0.         0.         0.66666667 0.         0.   0.         0.08333333 0.         0.         0.         0.   0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.08333333 0.       
0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.75       0.   0.         0.         0.         0.         0.         0.   0.08333333 0.         0.         0.         0.         0.   0.         0.         0.         0.08333333 0.     0.08333333
0.         0.16666667 0.         0.         0.         0.   0.         0.         0.         0.         0.         0.58333333   0.         0.         0.         0.         0.         0.   0.         0.16666667 0.         0.         0.         0.08333333   0.         0.         0.         0.         0.         0.       
0.         0.         0.         0.         0.         0.08333333   0.         0.         0.5        0.         0.         0.   0.41666667 0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.   0.         0.         0.         0.         0.         0.    
0.         0.         0.08333333 0.         0.08333333 0.   0.         0.         0.         0.         0.         0.  0.         0.83333333 0.        0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.16666667   0.         0.08333333 0.         0.         0.         0.  0.08333333 0.         0.41666667 0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.08333333
0.         0.         0.         0.         0.         0.   0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.91666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.25  0.         0.         0.08333333 0.         0.58333333 0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.16666667 0.         0.         0.         0.         0.  0.         0.41666667 0.         0.         0.         0.41666667  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  
0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.08333333 0.         0.  0.         0.         0.         0.         0.08333333 0.  0.66666667 0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.66666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.33333333
0.         0.         0.         0.         0.08333333 0.08333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.83333333 0.         0.         0.  0.         0.         0.         0.         0.         0.   
0.08333333 0.         0.         0.         0.25       0.08333333  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.58333333 0.         0.  0.         0.         0.         0.         0.         0.   
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.16666667 0.         0.         0.         0.83333333 0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.58333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.16666667  0.25       0.         0.         0.         0.         0.  
0.         0.         0.41666667 0.         0.         0.  0.         0.         0.         0.08333333 0.         0.  0.         0.25       0.         0.         0.         0.  0.         0.         0.         0.         0.         0.08333333  0.         0.         0.         0.         0.16666667 0.  
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.33333333 0.         0.         0.08333333  0.         0.         0.         0.         0.         0.  0.         0.33333333 0.         0.         0.16666667 0.08333333
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.08333333 0.91666667 0.         0.        
0.         0.         0.16666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.75       0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.16666667 0.         0.08333333 0.         0.  0.         0.         0.         0.         0.         0.75    

==> figures/fig_data/confusion_moh_trf.dat <==
0.75 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0. 0. 0. 0.58333333 0.
0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.25 0. 0. 0. 0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.41666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.08333333 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0.33333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.5 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0.
0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.83333333 0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.91666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.33333333 0. 0. 0.66666667 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0.16666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.75 0.08333333 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0. 0. 0.
0. 0. 0. 0. 0.25 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.75 0. 0. 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1. 0. 0. 0. 0.
0. 0.41666667 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.58333333 0. 0. 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.25 0. 0. 0. 0. 0. 0. 0. 0. 0.75 0. 0.
0. 0. 0. 0. 0.83333333 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.16666667 0.
0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 1.

==> figures/fig_data/confusion_moh_trf_final.dat <==
0.41666667 0.         0.         0.         0.25       0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 
0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 
0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 
0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 
0.         0.         0.         0.         0.33333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.58333333 0. 
0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0. 
0.         0.25       0.         0.         0.         0.  0.33333333 0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.41666667 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.91666667 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.08333333 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.33333333 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.5        0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.16666667 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.91666667 0.         0.         0.  0.         0.         0.         0.         0.         0.  0.08333333 0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.83333333 0.         0.  0.         0.16666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.08333333 0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.91666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.33333333  0.         0.         0.66666667 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  1.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.16666667 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.75       0.08333333 0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         1.         0.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         1.         0.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         1.         0.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.  0.         0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.25       0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.75       0.         0.         0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         1.         0.         0.         0.         0.        
0.         0.41666667 0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.58333333 0.         0.         0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.        0.         0.  0.25       0.         0.         0.         0.         0.  0.         0.         0.         0.75       0.         0.        
0.         0.         0.         0.         0.83333333 0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.16666667 0.        
0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         0.  0.         0.         0.         0.         0.         1.        
